Linear Operator Approximate Message Passing (OpAMP)

This paper introduces a framework for approximate message passing (AMP) in dynamic settings where the data at each iteration is passed through a linear operator. This framework is motivated in part by applications in large-scale, distributed computing where only a subset of the data is available at each iteration. An autoregressive memory term is used to mitigate information loss across iterations and a specialized algorithm, called projection AMP, is designed for the case where each linear operator is an orthogonal projection. Precise theoretical guarantees are provided for a class of Gaussian matrices and non-separable denoising functions. Specifically, it is shown that the iterates can be well-approximated in the high-dimensional limit by a Gaussian process whose second-order statistics are defined recursively via state evolution. These results are applied to the problem of estimating a rank-one spike corrupted by additive Gaussian noise using partial row updates, and the theory is validated by numerical simulations.

==> fig_data/banff-gaus.csv <==
"iter","se_fullmat","se_robin","se_rand","pi_fullmat","pi_naive_rand","pi_naive_robin","pi_memory_rand","pi_memory_robin","amp_fullmat","fullamp_rand","fullamp_robin","opamp_rand","opamp_robin"
0,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414,0.090397317015414
1,0.126809068906459,0.126809068906459,0.126809068906459,0.128683973893353,0.128683973893353,0.128683973893353,0.128683973893353,0.128683973893353,0.128683973893353,0.128683973893353,0.128683973893353,0.128683973893353,0.128683973893353
2,0.176519046200578,0.1318143639622,0.1318143639622,0.187425053018071,0.057528335054927,0.061116696327872,0.132530551264355,0.135810986268628,0.176763191999832,0.129188349869707,0.13285081600121,0.129188349869707,0.13285081600121
3,0.242202884248145,0.137495560759486,0.136996260956058,0.222225628076573,0.0294107319158663,0.0322403279607067,0.141658234005513,0.146358388821156,0.240611484479837,0.126252338755425,0.124722182112083,0.137261210239907,0.137505756560596
4,0.324044498458135,0.1439399696437,0.142358535776212,0.271870067659329,0.0167193054960405,0.0145560076838449,0.152008970668862,0.153898295451061,0.323281691077345,0.123436209019895,0.11477719526518,0.141620303990064,0.141078184292789
5,0.416605720557975,0.151244837245989,0.147904741288022,0.306731854658912,0.00794445103562547,0.00569755091672767,0.159075780047475,0.163626394300243,0.409781930338021,0.121906130633575,0.113461836122945,0.145393265059668,0.148429639879466
6,0.507617960349227,0.159517996583822,0.153638164837315,0.353106663424817,0.00833583458480664,0.00214793771890085,0.167384533507393,0.177531937978721,0.499917090289744,0.121334458780613,0.114625340377608,0.151063608034038,0.157155354470347
7,0.583170055928673,0.168878366169981,0.159561782479764,0.382750055193927,0.00490229181038675,0.00409433313287539,0.175374004500039,0.190066241852174,0.576141832132012,0.120705303592309,0.116161189166036,0.154337189568669,0.167854784931146
8,0.636257629101767,0.179456201233355,0.16567821003714,0.427506271879019,0.00432907286080586,0.000694219349805697,0.184787077963969,0.204724369822025,0.624492346861829,0.123017492242268,0.116927693481833,0.162315109826004,0.177500561671798
9,0.668884299653178,0.191392966619193,0.171989651163348,0.455154732678032,-0.00162519245308119,-0.00189996223914534,0.194429633795778,0.220557438813431,0.660651110242467,0.125762155026146,0.11903212644837,0.171007423507833,0.192338231153779
10,0.687199586372031,0.204840660571383,0.178497842698669,0.495866715575439,-0.00121768342355529,-0.00245766852130678,0.204781448835967,0.235115362963226,0.681574806020285,0.124687465503435,0.120498190249514,0.17853180093589,0.206096470015241
11,0.6969400405464,0.219960372896593,0.185203997699326,0.51773235388282,-0.000495142754089458,-0.00406698660159209,0.213364801365216,0.249120122982855,0.69089503590812,0.127339760064981,0.118187607316692,0.185238684058448,0.217268565365619
12,0.701968199324184,0.232091915204969,0.192108746650749,0.552656522717975,-0.0031855053764307,0.000155815325090335,0.221198753319661,0.262585893061297,0.696443917838412,0.125552738076701,0.113562278369154,0.189735627075734,0.227763728784749
13,0.70452343591879,0.245031967687363,0.199212077505333,0.567268554847983,0.000962056596828017,0.00115216490007239,0.229491089639316,0.276130485922744,0.700759422399075,0.125167920683892,0.11978478501133,0.200008246932565,0.239556367666315
14,0.705811562833159,0.258765561389464,0.206513275326597,0.593319238015436,-0.00138026958325409,0.00355043972662412,0.237610591876131,0.288402695455851,0.701970725898144,0.128893256819842,0.131400405958877,0.204040482746155,0.250552451721646
15,0.706458281517968,0.273260136313619,0.214010862468144,0.608312443864048,-0.00147085266416816,0.00196134418918075,0.245324877759394,0.299611841087862,0.702378571249971,0.131890073431368,0.135845954776541,0.210911085405808,0.264928577448335
16,0.706782308218682,0.288462561292938,0.221702540363027,0.625911651703045,-0.00402165347400968,0.00236747640721604,0.252130255526914,0.309134851648935,0.702818810519544,0.130621417933556,0.138170897248398,0.216935746725701,0.278173545141532
17,0.706944488855216,0.304296266867724,0.229585134141292,0.637813024635492,-0.00410583403001164,-0.00295646515901062,0.26031831272232,0.318575391991389,0.703063546985376,0.131076892671465,0.140844522943893,0.222880831310892,0.293090388710256
18,0.70702562105102,0.320658690519804,0.237654541423513,0.650658993749932,-0.00244220547662208,-0.000853371241186158,0.269205148673334,0.328732129104764,0.703356272206362,0.129770971933981,0.142082380360879,0.232127837250612,0.30975853831299
19,0.707066197625316,0.337419261821632,0.245905686748116,0.658773918426484,9.29396385973414e-06,0.001651612455779,0.276538398577313,0.339581599579442,0.703369842503867,0.130776130951581,0.146522388827359,0.237837596449138,0.324070144790869
20,0.70708648853244,0.354418162705524,0.254332483171068,0.668820094119993,0.000134720888977122,-0.00402558960940098,0.283443295042762,0.350680768804268,0.70333894242792,0.133697431290349,0.154036904839741,0.245723562584054,0.341953716972047
21,0.707096634641105,0.371466075930583,0.262927802619002,0.67306975007078,-0.00123292820779012,-0.00091585187930675,0.289553995924565,0.362625498914525,0.703321687105585,0.136149733835976,0.160673562109063,0.255117206697988,0.363260674663822
22,0.707101707859227,0.388345076341363,0.271683456571443,0.680420886192221,0.00385322681927365,-0.00363638408462599,0.297463885601823,0.369697364752077,0.703381248929595,0.132998380406196,0.168221966369103,0.263131154889187,0.376626884614344
23,0.707104244509237,0.405357274033187,0.280590188586168,0.683299496625905,-0.00363704343011445,0.0014470922153892,0.304556571135401,0.379128986179196,0.703446761573948,0.136657183020914,0.183655709391275,0.271551956325493,0.395402370692799
24,0.70710551284448,0.422391061597479,0.289637680056589,0.68782961192688,-0.00586323372148303,0.00131375649272291,0.310431953102437,0.386915440039406,0.70345827300472,0.140525727763036,0.195659073396225,0.277932290671145,0.41659594463815
25,0.707106147014661,0.439332098975873,0.298814570396723,0.690052204087364,-0.00190013741262571,0.00261856946423737,0.318168499572506,0.3955150318879,0.703434225125021,0.142767531736885,0.205100918204577,0.288590628997964,0.437000931655596
26,0.707106464100391,0.456066908635267,0.308108492586099,0.693330366412367,0.00180650238739181,0.0015041596149938,0.325151330029676,0.403572844629792,0.703426672393637,0.147185516610421,0.212419346298841,0.298533259821272,0.45092576300627
27,0.707106622643416,0.472486718210024,0.3175061246761,0.695230621415097,-0.00183711976941493,0.00235105905521954,0.330833001576089,0.412670460619051,0.703430722861327,0.142691998862829,0.222622137141806,0.309956491237401,0.467057172179582
28,0.707106701914968,0.488491351014995,0.326993257467406,0.697772007012885,-0.00566802877779414,-0.00106068426438399,0.335980586843384,0.419990744215341,0.703440058555157,0.148124678003822,0.234973754239256,0.319565048695216,0.484659199772048
29,0.707106741550755,0.503992959478891,0.336554878126736,0.698127596709735,-0.00492282900612785,0.00274500063454837,0.34292691777892,0.428720187007487,0.703439508186175,0.145619652125615,0.245250824254918,0.330298928674593,0.501489272200857
30,0.70710676136865,0.518919413020367,0.346175269035806,0.700269809857453,-0.00213064404390765,0.000668306580113277,0.349021811557251,0.437758003925783,0.703434911954807,0.146819336218256,0.251376035768143,0.336243758163382,0.517876513209706
31,0.707106771277599,0.533217187718718,0.355838120676392,0.700722341300994,-0.00288706866049309,0.00236878149995377,0.354830411902976,0.445531218864126,0.703432233146175,0.147389936514431,0.259363233356037,0.345262939704791,0.537735821316274
32,0.707106776232073,0.54685365499109,0.365526656875397,0.701688515787829,-0.000960037664362412,0.000332167320455822,0.361903371366617,0.453648667597312,0.703431257357789,0.151217751804171,0.277077370072334,0.355892923435756,0.551881512277167
33,0.70710677870931,0.559818723437554,0.375223770287611,0.702496643795721,-0.000362376511569223,-0.00312549055173901,0.368030644881895,0.461030416032069,0.703430782730181,0.149921967819224,0.28252984345903,0.365762992042291,0.562877634150643
34,0.707106779947929,0.572079547714681,0.3849121656059,0.702643043962285,0.000428461486039422,-0.00236788199062248,0.37351118447797,0.46858284933858,0.703430332178278,0.150643434819041,0.289401756696002,0.371108241839462,0.574084704013862
35,0.707106780567238,0.583615713214568,0.394574507681405,0.703256453755381,0.00435057042276853,-0.0013258565562971,0.379067820382435,0.475592389252558,0.703431344011949,0.151680611926364,0.300333456998386,0.381942083764508,0.583300910477236
36,0.707106780876893,0.594418591977058,0.404193571528858,0.703562889306855,0.000848397191584457,0.00460526980205971,0.38546964334217,0.482344102840307,0.703432162909462,0.156003892250157,0.307887840546432,0.394256880235915,0.594086211617147
37,0.70710678103172,0.604490327504177,0.413752391097625,0.704162809121634,-0.000476582308432975,-0.000733613717083302,0.390009471883319,0.489076993959691,0.703432327702822,0.157347963073822,0.32010191280987,0.402934650507271,0.600874847746937
38,0.707106781109134,0.613842528980941,0.423234403714263,0.703868005781951,0.00223400725655023,-0.00120911744489939,0.395547731895648,0.495059453288407,0.703432336880815,0.164724633780473,0.330264387703547,0.412292462502301,0.608319910189207
39,0.707106781147841,0.622494757853104,0.432623587246713,0.704633369075238,-0.000657016077982758,-0.00105951629843145,0.401244424954804,0.501111588832733,0.703432375499187,0.164942325057894,0.344263420920824,0.419874580636407,0.617436428983873
40,0.707106781167194,0.630472885459485,0.441904587295664,0.703967669072372,-0.000879665673806391,-0.000209630642727893,0.407582347465617,0.506834821736069,0.703432433281336,0.161971730831271,0.358580186315128,0.430888089035173,0.623072671975412
41,0.707106781176871,0.637807391132752,0.451062832070689,0.704796696945308,-0.00038297608060003,-0.00202776976621621,0.411580142901384,0.512297445269159,0.703432422561987,0.166754020072476,0.376351902466404,0.438799007901753,0.631499163918948
42,0.707106781181709,0.6445316576678,0.46008463303722,0.70416430381635,-0.00146853946630871,0.000927689671897153,0.416399255087055,0.517467599619408,0.703432502804637,0.170870637545663,0.384584166209157,0.447754407027897,0.637067657192724
43,0.707106781184128,0.650680307022031,0.468957269901587,0.704831301755134,2.74357992336378e-05,0.00336892827215203,0.421703070858261,0.52306866877274,0.70343250921359,0.17591689207005,0.40280552377557,0.456660953444653,0.643856984838202
44,0.707106781185338,0.656287605015899,0.47766905900942,0.704244049525235,-0.00276806594561498,0.00507849410674722,0.426889543183094,0.528240567742778,0.703432409260287,0.180844183868274,0.418269748793574,0.466233316263952,0.650667587565573
45,0.707106781185943,0.661388890069822,0.486209404742099,0.70478506735803,-0.00241340748628695,0.00167128636792428,0.431904205463332,0.533529526455508,0.703432452950769,0.18091887522576,0.427457156100467,0.47550608268794,0.656382440427528
46,0.707106781186245,0.666019782284445,0.494568833982955,0.704248268011476,0.000773084054061041,-0.00350945409571395,0.436957603111501,0.539309007031061,0.703432449932504,0.18041649296446,0.437048593550342,0.483264532223195,0.659270589744408
47,0.707106781186396,0.670215520320488,0.502739014169293,0.704690504778425,0.000536402148603594,0.000912088277493786,0.441606019655366,0.54472188913652,0.70343245207353,0.178615493241531,0.447890114021057,0.490628372776664,0.664323788167231
48,0.707106781186472,0.674010424652566,0.510712755832087,0.70420534085093,0.000519719594012825,-0.00398924426222613,0.44559903866182,0.549998734418429,0.703432453144805,0.182294966265948,0.461381681876951,0.500801629014744,0.668780709906981
49,0.70710678118651,0.677437481780507,0.518484000841671,0.704569481055718,0.00281018493463454,0.000253893562555958,0.450532071754702,0.554871483910053,0.703432442842674,0.190922878142516,0.476089096934948,0.507732249759615,0.672792616759864
50,0.707106781186529,0.6805280414417,0.526047797819014,0.704134605695702,0.00515602840262317,-0.000703221937505837,0.455326922446957,0.559373026450417,0.703432448641892,0.189518302391543,0.491708649802238,0.515438431503051,0.675474241105523
51,0.707106781186538,0.6833116175578,0.533400266337358,0.704436505383505,-0.00145193866595118,-0.000776946327805423,0.459978980569733,0.564038848218051,0.703432456284597,0.193182021179263,0.502738606580707,0.522784929890301,0.677348285464416
52,0.707106781186543,0.685815783326117,0.540538551631192,0.704049103693752,0.00420026661780991,-0.00413701017182423,0.464803813176853,0.568422032182993,0.703432459593364,0.194221238702973,0.514449698044676,0.529738066336882,0.681440708904268
53,0.707106781186545,0.688066151294233,0.547460771555231,0.704301014042361,-0.00145742259016831,-0.00456352656575011,0.469514702760929,0.572448342188592,0.703432460904515,0.198569727935008,0.52850360917904,0.53684343168008,0.683420059831128
54,0.707106781186546,0.690086430224791,0.554165957503941,0.703962390565544,0.00455719169785014,0.0028758872853256,0.473867192186722,0.577023282944108,0.703432461679435,0.205668530156817,0.540761336649048,0.543764724963685,0.684580214662625
55,0.707106781186547,0.69189855188827,0.560653990922503,0.704168960227923,-0.00169103044418389,0.00379136082502811,0.477325982255058,0.581073709852106,0.703432461409902,0.205190352191296,0.553918560073204,0.551267323546746,0.68609219786889
56,0.707106781186547,0.693522702956773,0.566925536923482,0.703919277572377,-0.002993397453042,0.00252697274517608,0.481418047010876,0.58567575799333,0.703432461143971,0.209712752473377,0.564658864756985,0.558856164430748,0.687556317323379
57,0.707106781186547,0.694977382538587,0.572981976380576,0.704043920622196,-0.000807032079293371,-4.39703147302009e-05,0.485610031930337,0.590186928985304,0.703432461525308,0.213463650785647,0.572803429463517,0.563063930538242,0.689594699970262
58,0.707106781186547,0.696279478868236,0.578825337711266,0.703876434496433,-0.00306192320043968,0.00229626146936268,0.489343626555606,0.594401538792033,0.703432461604302,0.217657674577837,0.582930605548642,0.570174205236018,0.691362347354134
59,0.707106781186547,0.697444359546434,0.58445822939277,0.703927865380473,-0.0070213868499793,0.000148895308668072,0.492677935084796,0.598316145061078,0.703432461473439,0.217378978488005,0.595041395177383,0.576583223140561,0.692324770189638
60,0.707106781186547,0.698485970516098,0.589883774087615,0.703835265481902,-0.00405196356770806,0.00341611303934861,0.496286063180682,0.602318391708475,0.703432461406982,0.220972907732066,0.603157291638073,0.582976834064708,0.693715664686273
61,0.707106781186547,0.699416939644491,0.595105545092317,0.70385272613379,-0.00403820061163353,-0.00049528046580028,0.499871055543246,0.60703393921012,0.70343246139575,0.226376976747561,0.611489365902112,0.588768576690051,0.69430339145009
62,0.707106781186547,0.700248681347943,0.600127505669465,0.703796588448631,0.000110939870922739,-0.00275179329585636,0.503605982090195,0.611277927624515,0.703432461389744,0.225600845550194,0.615492435855414,0.593596631081177,0.694861065973818
63,0.707106781186547,0.700991499141927,0.604953951683042,0.703807706168357,0.00314043210074305,0.00241353956623309,0.507228776324832,0.614547631387932,0.703432461340036,0.222322010393446,0.625246840480004,0.598086991067779,0.695476969075107
64,0.707106781186547,0.701654683327959,0.609589457831067,0.703760827695753,0.00283018556611785,0.000871848802718759,0.510775353590274,0.618004503676166,0.70343246140137,0.230979796428864,0.631580566010902,0.603538820100219,0.695839130185953
65,0.707106781186547,0.702246601244424,0.614038827659498,0.703767180302602,0.00406394926902194,0.00459729303017623,0.513867374379491,0.620780400193433,0.703432461463913,0.235555086198037,0.635803445420237,0.608808758270098,0.696442846339748
66,0.707106781186547,0.70277477761732,0.618307047446923,0.703728147052266,0.00207283820710188,-0.000106364593897554,0.5170955942888,0.623849816849041,0.703432461448953,0.241068574022294,0.640919604735309,0.613410943661799,0.6969205240857
67,0.707106781186547,0.703245970728639,0.622399243970523,0.703730957349598,0.00152492959170541,-0.00204660872872873,0.520010503250658,0.626808385673834,0.70343246141701,0.244418630932224,0.646625940980817,0.615940534243799,0.697900954654836
68,0.707106781186547,0.703666243945146,0.626320646099062,0.703698541740911,0.000870730059994918,-0.00392053873025072,0.523636966312813,0.629432920181503,0.70343246141626,0.241937123049289,0.648815755845298,0.620076035024586,0.69824383320187
69,0.707106781186547,0.70404103232776,0.630076550107192,0.703723797183309,-0.00114028914038495,0.000595047535612472,0.526945605941087,0.6317769594996,0.703432461415548,0.247181528154935,0.652352270976157,0.624391473198194,0.698464453790228
70,0.707106781186547,0.704375204186923,0.633672288565653,0.703710279065794,0.00668674627442364,0.000404739523243709,0.530057277276144,0.634238378563654,0.703432461402883,0.250726745844737,0.657917844281156,0.629224563377059,0.698777625461525
71,0.707106781186547,0.704673117569794,0.637113202632661,0.703734118519932,0.00833790823665001,-0.0019739113657659,0.532986894487002,0.636598577688632,0.703432461404131,0.256673167084762,0.660954158134173,0.632425428523869,0.699211331037547
72,0.707106781186547,0.704938671767512,0.640404617551394,0.703721547179482,0.00646377145591603,0.0016864013389429,0.535757668075313,0.639081367815045,0.703432461402531,0.25983601847801,0.664104450205127,0.636036629431656,0.699487455372952
73,0.707106781186547,0.705175354021384,0.643551821145661,0.703742538470696,0.00263861663123958,-0.000300059734518449,0.538363126133102,0.641245146275364,0.703432461401497,0.25769170012067,0.667129582240866,0.639758493538451,0.699919480167436
74,0.707106781186547,0.70538628169129,0.646560045099261,0.70373090052127,0.00300461979223101,-0.00285802887694596,0.541223118030386,0.643181901255804,0.703432461401295,0.258213196853221,0.669361130673928,0.643176076138313,0.700565813136549
75,0.707106781186547,0.705574240232888,0.649434448803068,0.70374945814238,-0.000446104362344716,-0.00206329927729243,0.544179331862249,0.64516554258476,0.703432461403275,0.262852506567405,0.672384506882996,0.645952523231151,0.70041347109997
76,0.707106781186547,0.70574171741734,0.652180105556395,0.703738722270767,0.00607215054320633,-0.00138361147251516,0.546873348863103,0.647270662867345,0.703432461404936,0.27050157848111,0.674976993380581,0.648889203562553,0.700838571068098
77,0.707106781186547,0.705890934322485,0.654801990914894,0.703755186697163,-0.000800130699636808,0.00324072585693917,0.549329275223955,0.649711191863999,0.703432461403636,0.272642931614823,0.675939433730707,0.651648477900841,0.700973710971008
78,0.707106781186547,0.706023873320729,0.65730497298524,0.703745310608552,-9.89217240837466e-05,-0.00221998039093538,0.552346433787812,0.651717559647422,0.703432461403848,0.278627971700898,0.67709455209791,0.654333152828402,0.701083055408592
79,0.707106781186547,0.706142303290275,0.659693804476563,0.70375996356052,-0.00392207764686165,-0.0017587486210362,0.555582251279235,0.653815403304499,0.703432461403336,0.284422494765993,0.679471218665622,0.656040147227766,0.701376397427477
80,0.707106781186547,0.7062478022745,0.66197311632939,0.70374637994092,-0.0040343982447893,6.29983077336552e-05,0.558539421584089,0.655837429817354,0.703432461403099,0.282931642320457,0.681048298819418,0.658021086744763,0.701850987515773
81,0.707106781186547,0.706341777809875,0.664147412754387,0.703746892222547,-0.00333327596490853,-0.00138810876074967,0.561787242945856,0.657698866578982,0.703432461403136,0.287663578840708,0.681854431989871,0.660618881714776,0.702051778541487
82,0.707106781186547,0.706425485136204,0.666221067524994,0.703728157807891,-0.00467342662601605,-0.00377590174213827,0.564882818993267,0.659328591883407,0.703432461403188,0.289509445914329,0.68332431824307,0.662481986593448,0.702120029397419
83,0.707106781186547,0.706500043494255,0.668198321379884,0.703727622348737,-0.000813213192998012,0.000270175304468244,0.567925760080657,0.661072185265432,0.703432461403204,0.287756667649063,0.684772694407187,0.66426345383072,0.702145484404709
84,0.707106781186547,0.706566450704977,0.67008328040288,0.703706141649922,-0.000963876695652928,0.00532181850739881,0.570594953801597,0.662843644833523,0.703432461403098,0.291256688537832,0.685893488196258,0.665630176029578,0.702387824854388
85,0.707106781186547,0.706625596211209,0.671879915259211,0.703706402625202,0.00366847428131182,0.00819697207336846,0.572977409436418,0.66437443077073,0.703432461403078,0.297114395886072,0.686431014749975,0.666379853062322,0.702371293510618
86,0.707106781186547,0.70667827274649,0.673592061177853,0.703686729649072,-0.00191594338178023,0.00141755390706083,0.575468552618488,0.665744386808185,0.703432461403095,0.300362203640817,0.688137789655011,0.667298494512518,0.702521273414519
87,0.707106781186547,0.706725186775765,0.675223418579978,0.703676232885233,-0.00443922085152846,-0.00350674884696889,0.577818034258551,0.66733605806757,0.70343246140311,0.305186592440098,0.68969851936596,0.668933516758026,0.702612735927436
88,0.707106781186547,0.70676696782838,0.676777554263158,0.703657732409264,0.00186056254942978,-0.00723311081562267,0.580088201933014,0.668813520469021,0.703432461403096,0.310744467344602,0.691099096497818,0.670764465373291,0.702619719566784
89,0.707106781186547,0.706804176834455,0.678257903060037,0.703645729517883,0.00202613518445753,-0.000320841383410595,0.582201479398934,0.669840412222613,0.703432461403096,0.310185488547437,0.691454975481583,0.672461102110634,0.702697280778324
90,0.707106781186547,0.706837313566672,0.679667769898514,0.703629351856323,0.00342538259580843,-0.000444482325377363,0.584038338363853,0.671152584661833,0.703432461403102,0.31965452162908,0.692114506677464,0.67405983578703,0.703031934107448
91,0.707106781186547,0.706866823280706,0.681010332198263,0.703619027712777,0.000893955445792173,-0.000593697100782076,0.586148387458405,0.672330240439438,0.703432461403102,0.324816917186906,0.692969445762996,0.67479279120422,0.703103843396237
92,0.707106781186547,0.706893102639112,0.682288642545465,0.703604538580098,-0.000216208787741651,-0.00171005492604008,0.58813758997422,0.673674027099795,0.703432461403108,0.327583358984388,0.69328825356161,0.676274136974214,0.703111542424641
93,0.707106781186547,0.706916504995294,0.683505631594156,0.7035956620619,-0.00361109981160064,-0.00184706462505524,0.590204712077378,0.674718990190995,0.703432461403108,0.333763980896296,0.693977371582873,0.676741028702958,0.703300724277794
94,0.707106781186547,0.706937345106471,0.684664111148523,0.703582850540621,0.0029831685489544,-0.000601142453868121,0.591981025578805,0.675842154078586,0.703432461403109,0.33845343948656,0.694626469045377,0.67895123362988,0.703384179419209
95,0.707106781186547,0.70695590333715,0.685766777385838,0.703575221377156,0.0024455338657745,-0.00352587864712952,0.593931690780655,0.677078350537115,0.70343246140311,0.342827426509349,0.695849950250135,0.679868465364944,0.70359504117952
96,0.707106781186547,0.706972429407858,0.686816214184598,0.703563898260301,0.0017301634766815,-0.00113269073121887,0.59546619454935,0.67829487278846,0.703432461403109,0.345308029175325,0.696647903151795,0.68134506827166,0.70355485191143
97,0.707106781186547,0.706987145737672,0.687814896526861,0.703557343188722,0.00266747756995575,-0.00374872222762792,0.59713529465241,0.679116744122594,0.703432461403108,0.348467418664043,0.696716604501634,0.682714472257435,0.703667571506181
98,0.707106781186547,0.707000250423731,0.688765193947687,0.703547339238938,0.00143517307112732,-0.00114122472367326,0.599059217660377,0.680199623084466,0.70343246140311,0.353635353473525,0.697994643332927,0.683785317292031,0.703557718120874
99,0.707106781186547,0.707011919896648,0.689669374008178,0.703541708558996,0.00115963067018457,-0.00166503006884755,0.600893242191371,0.681024405894527,0.703432461403109,0.356975402662287,0.698206923172559,0.685287882161882,0.703588654543334
100,0.707106781186547,0.707022311286767,0.6905296057718,0.703532872764749,0.00457769320476751,0.00348306685111738,0.602662606567369,0.681648989614426,0.703432461403109,0.359647038876539,0.69769540582325,0.685948805123654,0.70351102936862
101,0.707106781186547,0.70703156453259,0.691347963266488,0.703528037276065,0.000717809514123627,0.000926731478203555,0.604474112459873,0.682350932086852,0.703432461403109,0.365683813505386,0.69874111611326,0.686526227774252,0.703465311674454
102,0.707106781186547,0.707039804259385,0.692126428917616,0.703520235157948,0.000617897757878381,-0.000145705270303638,0.606545522654155,0.683090555900959,0.703432461403109,0.369876782886311,0.698338230056916,0.687050291376762,0.703547742030556
103,0.707106781186547,0.70704714145298,0.692866896939134,0.70351608345453,0.000741503470415607,-0.000640827686532642,0.608094732587587,0.683577525711882,0.70343246140311,0.37888524011182,0.698692025418641,0.687847885904708,0.703562133194086
104,0.707106781186547,0.707053674951023,0.693571176672215,0.703509195454981,0.00420678606762731,-0.00156142701534256,0.609852866783003,0.684131296360518,0.703432461403111,0.383873464901333,0.698653040623129,0.688824784544087,0.703551807663045
105,0.707106781186547,0.707059492771546,0.694240995862504,0.703505631547555,0.00139027855372454,-0.000641414209007071,0.611663208859684,0.684592394893534,0.703432461403111,0.385071735365934,0.69908149180573,0.689402648752604,0.70347108947841
106,0.707106781186547,0.707064673296513,0.694878003868656,0.703499551523477,0.00286665149892362,0.000122856511242902,0.613007228050144,0.685225616106024,0.70343246140311,0.388667330952869,0.699660203999296,0.689867925527986,0.703438513161951
107,0.707106781186547,0.707069286326093,0.695483774796207,0.703496492758515,0.00114022864328083,-0.00164526237047268,0.614704873601059,0.686183611557774,0.70343246140311,0.390787117524629,0.70045714508145,0.690235282694415,0.703500995626291
108,0.707106781186547,0.70707339401772,0.696059810552077,0.703491126586579,-0.00105720124841267,-0.00306876510047764,0.616874210939938,0.687153991123144,0.70343246140311,0.396400384704934,0.700348001114169,0.690731540288987,0.703479688218687
109,0.707106781186547,0.707077051722493,0.696607543816025,0.703488501831119,0.00196070810986061,-0.00338655628081369,0.618745203322598,0.688007832128468,0.70343246140311,0.398023982029541,0.700653936080845,0.691313160647222,0.703476820875201
110,0.707106781186547,0.707080308730124,0.697128340926358,0.703483766128929,0.0012300027135849,-0.000456177125502634,0.620238931363984,0.688651799080146,0.70343246140311,0.404497371704933,0.70113952951565,0.69237295103575,0.70348446576502
111,0.707106781186547,0.70708320893241,0.697623504677968,0.703481514191647,0.00567072634256292,0.00198154711727189,0.621937332959942,0.689392746256904,0.70343246140311,0.409079509247751,0.700998211101569,0.692780608625477,0.703548451352846
112,0.707106781186547,0.707085791414155,0.698094277031507,0.703477335153342,0.00356359498881163,-0.00239767397200367,0.6236524472504,0.690180544470655,0.70343246140311,0.41253118054284,0.701100096767283,0.693063418884761,0.703523509873207
113,0.707106781186547,0.707088090979439,0.698541841733106,0.703475403414249,-0.000466584362385448,-0.00404756378762542,0.625324577159612,0.69064031407871,0.70343246140311,0.410157281990807,0.701278504228002,0.69421521322666,0.703496285082018
114,0.707106781186547,0.707090138620325,0.69896732684458,0.703471715756278,0.00805723301621204,0.00433430672903483,0.6271744331772,0.690931496697927,0.70343246140311,0.411029292492628,0.701330581699188,0.694848286346581,0.703492462876244
115,0.707106781186547,0.707091961934272,0.699371807184493,0.703470058979754,-0.00383979956163562,-0.00552984686853641,0.628904889829677,0.691124814271424,0.70343246140311,0.413556009704494,0.701350064653677,0.69533104786197,0.70349135970162
116,0.707106781186547,0.707093585495867,0.699756306680882,0.703466804990785,0.00295873757398399,-0.000645078614581509,0.630408804922317,0.69149148155955,0.70343246140311,0.421156981226442,0.701559445202835,0.695678222792464,0.703469998337311
117,0.707106781186547,0.707095031187867,0.70012180063671,0.703465384298994,-0.000151368920198137,0.00308448633942691,0.632090676523594,0.691963783928595,0.70343246140311,0.426212592852064,0.701747677411079,0.696254840690037,0.703440492074149
118,0.707106781186547,0.707096318495999,0.700469217909436,0.703462512986804,0.00128887139730899,0.00583338502995893,0.633819291944343,0.692361117057901,0.70343246140311,0.427342170127998,0.701745795713146,0.696494825875443,0.703402395659912
119,0.707106781186547,0.707097464771485,0.7007994430063,0.70346129497302,0.00040289772281628,0.00675177636784916,0.63547229283145,0.692642153272989,0.70343246140311,0.434002951287633,0.702063419768447,0.697131695725415,0.703409070519873
120,0.707106781186547,0.707098485464826,0.701113318097104,0.703458761300843,-0.00444332276110616,0.0073299841597205,0.636745749922836,0.693089031105341,0.70343246140311,0.438196489640333,0.701932946720055,0.697362240183378,0.703404203804573
121,0.707106781186547,0.707099394333984,0.701411644946418,0.703457717264429,-0.00235846046464552,0.00120519591945639,0.638204619441561,0.693515606319278,0.70343246140311,0.444751244746683,0.702090650158403,0.697713765794212,0.703366271075904
122,0.707106781186547,0.70710020362977,0.701695186767285,0.703455481469131,-0.00116649395828623,0.00142776729975489,0.640001505715238,0.69387174724893,0.70343246140311,0.452357838054557,0.702280066893115,0.697587823922178,0.703383397251852
123,0.707106781186547,0.707100924260934,0.701964669998551,0.703454586756084,-0.00036445976990275,0.00459521210079871,0.64150591734762,0.694157562141853,0.70343246140311,0.463612827976642,0.702458879230254,0.698057100698116,0.70339398925551
124,0.707106781186547,0.70710156594117,0.702220786008047,0.70345261374064,0.000193744512615872,0.00236858285026903,0.642983823394968,0.694553385387376,0.70343246140311,0.464756115050303,0.702416631316222,0.6981139458222,0.703385804893428
125,0.707106781186547,0.707102137320026,0.702464192723886,0.703451847175562,-0.000112891082965336,0.00292408864955165,0.644112403999061,0.694846102176971,0.70343246140311,0.468164803255524,0.702568697926247,0.698127411381999,0.703433116847229
126,0.707106781186547,0.707102646099474,0.702695516196153,0.703450105968781,0.00207804421869208,0.00264029858048409,0.645769172253623,0.695309917443325,0.70343246140311,0.467478854459673,0.7025570973929,0.698119910477876,0.703425405799268
127,0.707106781186547,0.70710309913771,0.702915352091318,0.703449449365884,0.000861746675259933,-0.00083053274525237,0.647292093032073,0.695658482200536,0.70343246140311,0.471834339580922,0.702677107444594,0.698239817300111,0.703438680685546
128,0.707106781186547,0.70710350254159,0.703124267121653,0.703447912642582,0.00235360921491733,-0.00292797787745421,0.648899771999566,0.695997562411272,0.70343246140311,0.472392810466995,0.702696852922643,0.698571283664708,0.703449464671923
129,0.707106781186547,0.707103861748934,0.703322800411962,0.703447350384978,0.00179700039160119,-0.000424269949394925,0.650027038102155,0.696283407397351,0.70343246140311,0.473578405261188,0.702659628307066,0.698840214350792,0.703454348332109
130,0.707106781186547,0.707104181601822,0.703511464805889,0.703445994040422,1.97639568558459e-05,0.00339543272570534,0.651154605444406,0.696619698642615,0.70343246140311,0.47337258799072,0.702541239905853,0.698830300058871,0.703446476929416
131,0.707106781186547,0.707104466411856,0.703690748114066,0.703445512718287,0.00117083306713516,0.00061972839465045,0.652214351998647,0.696868798371396,0.70343246140311,0.477253209867404,0.702761566663994,0.698901695246283,0.703456273632084
132,0.707106781186547,0.707104720018274,0.703861114306283,0.703444315491171,-0.00043652727034888,-0.0037504699817083,0.653236559186933,0.696991969230393,0.70343246140311,0.4798716897507,0.702678751304097,0.699065499122008,0.703434149905695
133,0.707106781186547,0.707104945839701,0.704023004649872,0.703443903590655,0.00289549862031104,0.00255173674465684,0.654172913511347,0.697134223876679,0.70343246140311,0.478954268025215,0.702818949878434,0.699407509328709,0.703444982470572
134,0.707106781186547,0.707105146920226,0.704176838796412,0.703442846729338,0.000154108881804662,-0.00272330311651788,0.655288043802807,0.697361003371683,0.70343246140311,0.481779181493198,0.702890495783479,0.699683224474329,0.703456620700488
135,0.707106781186547,0.707105325970437,0.704323015818827,0.703442494365179,0.00444145821570849,-0.00633497935879965,0.656447668573401,0.697625087437365,0.70343246140311,0.487442583293203,0.702889938798016,0.699767855395916,0.703452785686969
136,0.707106781186547,0.707105485403955,0.704461915200902,0.703441561332536,0.0045123785067816,-0.00466294802932794,0.657449618265245,0.697909881100041,0.70343246140311,0.491920152164208,0.702940456585868,0.699882572465538,0.703454716880308
137,0.707106781186547,0.70710562736997,0.704593897781169,0.703441260018279,0.00708931315027454,-0.0005812265470827,0.658525626235914,0.698147959837988,0.70343246140311,0.496457638417672,0.702888172835194,0.70021696270823,0.703456296815172
138,0.707106781186547,0.707105753782211,0.704719306653073,0.703440436230741,0.000842333225554601,0.00157153971677767,0.659173519478424,0.698463473532275,0.70343246140311,0.504925181929742,0.702790498514944,0.700326701458976,0.703466802419032
139,0.707106781186547,0.707105866344739,0.704838468023267,0.703440178681331,0.00194815303180835,0.000824771206437715,0.660225657047527,0.6986778700001,0.70343246140311,0.506281571039117,0.702761196186531,0.700512394821726,0.703459914932711
140,0.707106781186547,0.707105966574924,0.704951692029812,0.703439451278417,-0.00238018756956718,0.00170159622718442,0.661297673744752,0.69908496333927,0.70343246140311,0.509796104210352,0.702748794242034,0.700632217877816,0.703464898484922
141,0.707106781186547,0.707106055823892,0.705059273522027,0.703439231240583,-0.000222704352073436,-0.00258083061957445,0.662004757547365,0.699347718754352,0.70343246140311,0.514457966457192,0.702732660382975,0.700630071104744,0.703462489500748
142,0.707106781186547,0.707106135294741,0.705161492803645,0.703438588881355,0.000125727972380111,-0.00247097266796827,0.662781765059234,0.699593254658236,0.70343246140311,0.518049349774228,0.702771156233171,0.700807819107393,0.703474976175849
143,0.707106781186547,0.707106206058761,0.705258616340886,0.70343840098793,0.004425688000909,-0.00374147360172942,0.663698907642549,0.69975324248904,0.70343246140311,0.524616041542557,0.702700751795019,0.70082988747276,0.703465654820479
144,0.707106781186547,0.70710626906987,0.705350897437001,0.70343783367134,0.001121922948218,0.00189283277388075,0.664502157248697,0.700005298475914,0.70343246140311,0.532633178164012,0.702773405716956,0.700815886270446,0.703467822473586
145,0.707106781186547,0.707106325177476,0.705438576874787,0.703437673316128,-0.00107128916908767,0.00528067502101949,0.665395644712466,0.700270123647579,0.70343246140311,0.535780675393347,0.702774246344775,0.700824195253927,0.703457618124811
146,0.707106781186547,0.707106375137926,0.70552188352849,0.703437172222503,0.00602162692994233,0.00107327360772027,0.66612128043659,0.700449753144952,0.70343246140311,0.540077830038529,0.702689243169257,0.700959658371799,0.70345226785222
147,0.707106781186547,0.707106419624702,0.705601034946502,0.703437035452783,0.000812129417541091,-0.00318354438777804,0.666925020952797,0.700642943897178,0.70343246140311,0.542492701282177,0.703029251042939,0.701223364405488,0.70344626433581
148,0.707106781186547,0.7071064592375,0.705676237906153,0.703436592804001,0.0047258817186617,-0.0044186234796267,0.667780159793289,0.700881663089787,0.70343246140311,0.547676978130598,0.70286002810562,0.7012410430068,0.703442255370913
149,0.707106781186547,0.707106494510313,0.7057476889419,0.70343647622823,0.00334941834735759,-0.0038597104729408,0.6685038218868,0.701012987905474,0.70343246140311,0.552353645292138,0.702869610902876,0.70141725329153,0.703441327650727
150,0.707106781186547,0.707106525918631,0.705815574848104,0.703436085164389,0.00235967781299202,-0.00132386161200639,0.669338588658083,0.701314143854212,0.70343246140311,0.555427988822097,0.703033756628612,0.701618097560559,0.703437151473408


==> fig_data/banff-norm-no-downsample.csv <==
"iter_norm","iter","se_robin","se_rand","se_full","opamp_rand","opamp_robin","amp_full"
0,0,0.0903973170154138,0.0903973170154138,0.0903973170154138,0.0903973170154137,0.0903973170154137,0.0903973170154137
1,1,0.126809068906459,0.126809068906459,0.126809068906459,0.128683973893353,0.128683973893353,0.128683973893353
1.1,2,0.131814363962199,0.131814363962199,0.176519046200577,0.129188349869707,0.13285081600121,0.176763191999832
1.2,3,0.137495560759485,0.136996260956058,0.242202884248144,0.137261210239907,0.137505756560596,0.240611484479836
1.3,4,0.143939969643699,0.142358535776211,0.324044498458134,0.141620303990064,0.141078184292789,0.323281691077346
1.4,5,0.151244837245989,0.147904741288022,0.416605720557974,0.145393265059668,0.148429639879467,0.40978193033802
1.5,6,0.159517996583822,0.153638164837315,0.507617960349226,0.151063608034039,0.157155354470347,0.499917090289744
1.6,7,0.168878366169981,0.159561782479764,0.583170055928673,0.154337189568669,0.167854784931146,0.576141832132012
1.7,8,0.179456201233354,0.16567821003714,0.636257629101767,0.162315109826004,0.177500561671798,0.62449234686183
1.8,9,0.191392966619193,0.171989651163347,0.668884299653177,0.171007423507833,0.192338231153779,0.660651110242468
1.9,10,0.204840660571382,0.178497842698669,0.687199586372031,0.17853180093589,0.206096470015241,0.681574806020285
2,11,0.219960372896592,0.185203997699326,0.6969400405464,0.185238684058448,0.217268565365619,0.690895035908121
2.1,12,0.232091915204968,0.192108746650748,0.701968199324184,0.189735627075734,0.227763728784749,0.696443917838411
2.2,13,0.245031967687363,0.199212077505332,0.70452343591879,0.200008246932565,0.239556367666316,0.700759422399075
2.3,14,0.258765561389464,0.206513275326597,0.705811562833159,0.204040482746156,0.250552451721646,0.701970725898145
2.4,15,0.273260136313619,0.214010862468143,0.706458281517968,0.210911085405807,0.264928577448335,0.702378571249971
2.5,16,0.288462561292938,0.221702540363027,0.706782308218682,0.216935746725702,0.278173545141533,0.702818810519544
2.6,17,0.304296266867723,0.229585134141291,0.706944488855216,0.222880831310892,0.293090388710256,0.703063546985376
2.7,18,0.320658690519803,0.237654541423513,0.70702562105102,0.232127837250612,0.309758538312991,0.703356272206361
2.8,19,0.337419261821632,0.245905686748116,0.707066197625316,0.237837596449139,0.324070144790869,0.703369842503867
2.9,20,0.354418162705524,0.254332483171067,0.70708648853244,0.245723562584054,0.341953716972047,0.70333894242792
3,21,0.371466075930583,0.262927802619001,0.707096634641105,0.255117206697988,0.363260674663822,0.703321687105585
3.1,22,0.388345076341363,0.271683456571443,0.707101707859227,0.263131154889187,0.376626884614343,0.703381248929595
3.2,23,0.405357274033186,0.280590188586168,0.707104244509237,0.271551956325493,0.395402370692799,0.703446761573949
3.3,24,0.422391061597479,0.289637680056588,0.70710551284448,0.277932290671145,0.41659594463815,0.70345827300472
3.4,25,0.439332098975873,0.298814570396722,0.707106147014661,0.288590628997964,0.437000931655595,0.703434225125021
3.5,26,0.456066908635266,0.308108492586099,0.707106464100391,0.298533259821272,0.450925763006269,0.703426672393638
3.6,27,0.472486718210024,0.3175061246761,0.707106622643416,0.309956491237401,0.467057172179581,0.703430722861327
3.7,28,0.488491351014995,0.326993257467406,0.707106701914968,0.319565048695217,0.484659199772049,0.703440058555157
3.8,29,0.503992959478891,0.336554878126735,0.707106741550755,0.330298928674593,0.501489272200857,0.703439508186175
3.9,30,0.518919413020366,0.346175269035805,0.70710676136865,0.336243758163383,0.517876513209706,0.703434911954807
4,31,0.533217187718718,0.355838120676392,0.707106771277599,0.345262939704792,0.537735821316275,0.703432233146175
4.1,32,0.54685365499109,0.365526656875397,0.707106776232073,0.355892923435755,0.551881512277167,0.703431257357789
4.2,33,0.559818723437553,0.375223770287611,0.70710677870931,0.365762992042291,0.562877634150644,0.703430782730181
4.3,34,0.572079547714681,0.3849121656059,0.707106779947929,0.371108241839462,0.574084704013863,0.703430332178278
4.4,35,0.583615713214567,0.394574507681404,0.707106780567238,0.381942083764509,0.583300910477236,0.703431344011949
4.5,36,0.594418591977058,0.404193571528857,0.707106780876893,0.394256880235915,0.594086211617148,0.703432162909461
4.6,37,0.604490327504176,0.413752391097624,0.70710678103172,0.402934650507272,0.600874847746937,0.70343232770282
4.7,38,0.613842528980941,0.423234403714263,0.707106781109134,0.412292462502302,0.608319910189207,0.703432336880815
4.8,39,0.622494757853104,0.432623587246713,0.707106781147841,0.419874580636407,0.617436428983874,0.703432375499186
4.9,40,0.630472885459485,0.441904587295664,0.707106781167194,0.430888089035172,0.623072671975411,0.703432433281337
5,41,0.637807391132752,0.451062832070689,0.707106781176871,0.438799007901752,0.631499163918948,0.703432422561986
5.1,42,0.6445316576678,0.460084633037219,0.707106781181709,0.447754407027896,0.637067657192724,0.703432502804637
5.2,43,0.65068030702203,0.468957269901586,0.707106781184128,0.456660953444653,0.643856984838202,0.70343250921359
5.3,44,0.656287605015899,0.47766905900942,0.707106781185338,0.466233316263951,0.650667587565572,0.703432409260287
5.4,45,0.661388890069822,0.486209404742098,0.707106781185943,0.47550608268794,0.656382440427527,0.703432452950769
5.5,46,0.666019782284445,0.494568833982955,0.707106781186245,0.483264532223195,0.659270589744407,0.703432449932504
5.6,47,0.670215520320488,0.502739014169293,0.707106781186396,0.490628372776663,0.66432378816723,0.703432452073529
5.7,48,0.674010424652565,0.510712755832086,0.707106781186472,0.500801629014744,0.668780709906982,0.703432453144806
5.8,49,0.677437481780507,0.51848400084167,0.70710678118651,0.507732249759615,0.672792616759864,0.703432442842673
5.9,50,0.6805280414417,0.526047797819014,0.707106781186529,0.51543843150305,0.675474241105523,0.703432448641892
6,51,0.6833116175578,0.533400266337358,0.707106781186538,0.5227849298903,0.677348285464416,0.703432456284597
6.1,52,0.685815783326117,0.540538551631192,0.707106781186543,0.529738066336881,0.681440708904267,0.703432459593364
6.2,53,0.688066151294233,0.54746077155523,0.707106781186545,0.536843431680079,0.683420059831128,0.703432460904516
6.3,54,0.690086430224791,0.554165957503941,0.707106781186546,0.543764724963685,0.684580214662625,0.703432461679434
6.4,55,0.69189855188827,0.560653990922503,0.707106781186547,0.551267323546745,0.68609219786889,0.703432461409902
6.5,56,0.693522702956773,0.566925536923482,0.707106781186547,0.558856164430747,0.68755631732338,0.703432461143971
6.6,57,0.694977382538587,0.572981976380576,0.707106781186547,0.563063930538242,0.689594699970263,0.703432461525308
6.7,58,0.696279478868236,0.578825337711266,0.707106781186547,0.570174205236017,0.691362347354134,0.703432461604302
6.8,59,0.697444359546434,0.58445822939277,0.707106781186547,0.57658322314056,0.692324770189639,0.703432461473439
6.9,60,0.698485970516098,0.589883774087615,0.707106781186547,0.582976834064709,0.693715664686273,0.703432461406981
7,61,0.699416939644491,0.595105545092317,0.707106781186547,0.588768576690052,0.694303391450091,0.70343246139575
7.1,62,0.700248681347943,0.600127505669465,0.707106781186547,0.593596631081177,0.694861065973819,0.703432461389744
7.2,63,0.700991499141927,0.604953951683042,0.707106781186547,0.598086991067779,0.695476969075108,0.703432461340036
7.3,64,0.701654683327959,0.609589457831067,0.707106781186547,0.603538820100218,0.695839130185955,0.70343246140137
7.4,65,0.702246601244424,0.614038827659498,0.707106781186547,0.608808758270097,0.696442846339749,0.703432461463913
7.5,66,0.70277477761732,0.618307047446923,0.707106781186547,0.6134109436618,0.696920524085699,0.703432461448953
7.6,67,0.703245970728639,0.622399243970523,0.707106781186547,0.615940534243798,0.697900954654836,0.703432461417012
7.7,68,0.703666243945146,0.626320646099062,0.707106781186547,0.620076035024586,0.69824383320187,0.70343246141626
7.8,69,0.70404103232776,0.630076550107192,0.707106781186547,0.624391473198194,0.698464453790227,0.703432461415548
7.9,70,0.704375204186923,0.633672288565653,0.707106781186547,0.629224563377059,0.698777625461524,0.703432461402883
8,71,0.704673117569794,0.637113202632661,0.707106781186547,0.632425428523869,0.699211331037547,0.703432461404132
8.1,72,0.704938671767512,0.640404617551394,0.707106781186547,0.636036629431656,0.699487455372952,0.70343246140253
8.2,73,0.705175354021384,0.643551821145661,0.707106781186547,0.639758493538451,0.699919480167437,0.703432461401496
8.3,74,0.70538628169129,0.646560045099261,0.707106781186547,0.643176076138313,0.700565813136549,0.703432461401296
8.4,75,0.705574240232888,0.649434448803068,0.707106781186547,0.645952523231151,0.700413471099969,0.703432461403274
8.5,76,0.70574171741734,0.652180105556395,0.707106781186547,0.648889203562552,0.700838571068099,0.703432461404938
8.6,77,0.705890934322485,0.654801990914894,0.707106781186547,0.65164847790084,0.70097371097101,0.703432461403637
8.7,78,0.706023873320729,0.65730497298524,0.707106781186547,0.654333152828402,0.701083055408593,0.703432461403848
8.8,79,0.706142303290275,0.659693804476563,0.707106781186547,0.656040147227766,0.701376397427476,0.703432461403335
8.9,80,0.7062478022745,0.66197311632939,0.707106781186547,0.658021086744763,0.701850987515772,0.703432461403098
9,81,0.706341777809875,0.664147412754387,0.707106781186547,0.660618881714776,0.702051778541488,0.703432461403134
9.1,82,0.706425485136204,0.666221067524994,0.707106781186547,0.662481986593449,0.702120029397419,0.703432461403188
9.2,83,0.706500043494255,0.668198321379884,0.707106781186547,0.664263453830721,0.702145484404709,0.703432461403204
9.3,84,0.706566450704977,0.67008328040288,0.707106781186547,0.665630176029578,0.702387824854388,0.703432461403099
9.4,85,0.706625596211209,0.671879915259211,0.707106781186547,0.666379853062321,0.702371293510617,0.703432461403077
9.5,86,0.70667827274649,0.673592061177853,0.707106781186547,0.667298494512518,0.702521273414519,0.703432461403095
9.6,87,0.706725186775765,0.675223418579977,0.707106781186547,0.668933516758025,0.702612735927436,0.70343246140311
9.7,88,0.70676696782838,0.676777554263158,0.707106781186547,0.67076446537329,0.702619719566784,0.703432461403097
9.8,89,0.706804176834455,0.678257903060036,0.707106781186547,0.672461102110634,0.702697280778323,0.703432461403096
9.9,90,0.706837313566672,0.679667769898514,0.707106781186547,0.67405983578703,0.703031934107447,0.7034324614031
10,91,0.706866823280706,0.681010332198263,0.707106781186547,0.67479279120422,0.703103843396237,0.703432461403102
10.1,92,0.706893102639112,0.682288642545465,0.707106781186547,0.676274136974212,0.70311154242464,0.703432461403108
10.2,93,0.706916504995294,0.683505631594156,0.707106781186547,0.676741028702958,0.703300724277793,0.703432461403107
10.3,94,0.706937345106471,0.684664111148523,0.707106781186547,0.678951233629879,0.70338417941921,0.703432461403108
10.4,95,0.70695590333715,0.685766777385838,0.707106781186547,0.679868465364943,0.70359504117952,0.70343246140311
10.5,96,0.706972429407858,0.686816214184598,0.707106781186547,0.681345068271659,0.70355485191143,0.70343246140311
10.6,97,0.706987145737672,0.687814896526861,0.707106781186547,0.682714472257433,0.703667571506182,0.703432461403109
10.7,98,0.707000250423731,0.688765193947687,0.707106781186547,0.683785317292031,0.703557718120874,0.70343246140311
10.8,99,0.707011919896648,0.689669374008178,0.707106781186547,0.685287882161881,0.703588654543333,0.70343246140311
10.9,100,0.707022311286767,0.6905296057718,0.707106781186547,0.685948805123654,0.703511029368619,0.70343246140311
11,101,0.70703156453259,0.691347963266488,0.707106781186547,0.686526227774251,0.703465311674453,0.70343246140311
11.1,102,0.707039804259385,0.692126428917616,0.707106781186547,0.687050291376762,0.703547742030555,0.70343246140311
11.2,103,0.70704714145298,0.692866896939134,0.707106781186547,0.687847885904708,0.703562133194085,0.703432461403111
11.3,104,0.707053674951023,0.693571176672215,0.707106781186547,0.688824784544087,0.703551807663044,0.703432461403111
11.4,105,0.707059492771546,0.694240995862504,0.707106781186547,0.689402648752605,0.703471089478409,0.70343246140311
11.5,106,0.707064673296513,0.694878003868656,0.707106781186547,0.689867925527985,0.70343851316195,0.70343246140311
11.6,107,0.707069286326093,0.695483774796207,0.707106781186547,0.690235282694414,0.70350099562629,0.70343246140311
11.7,108,0.70707339401772,0.696059810552077,0.707106781186547,0.690731540288989,0.703479688218686,0.70343246140311
11.8,109,0.707077051722493,0.696607543816025,0.707106781186547,0.691313160647223,0.7034768208752,0.70343246140311
11.9,110,0.707080308730124,0.697128340926358,0.707106781186547,0.692372951035752,0.703484465765019,0.70343246140311
12,111,0.70708320893241,0.697623504677968,0.707106781186547,0.692780608625478,0.703548451352844,0.70343246140311
12.1,112,0.707085791414155,0.698094277031507,0.707106781186547,0.693063418884762,0.703523509873205,0.70343246140311
12.2,113,0.707088090979439,0.698541841733106,0.707106781186547,0.694215213226661,0.703496285082015,0.70343246140311
12.3,114,0.707090138620325,0.69896732684458,0.707106781186547,0.694848286346582,0.703492462876243,0.70343246140311
12.4,115,0.707091961934272,0.699371807184493,0.707106781186547,0.695331047861969,0.703491359701619,0.70343246140311
12.5,116,0.707093585495867,0.699756306680882,0.707106781186547,0.695678222792465,0.70346999833731,0.70343246140311
12.6,117,0.707095031187867,0.70012180063671,0.707106781186547,0.696254840690037,0.703440492074148,0.70343246140311
12.7,118,0.707096318495999,0.700469217909436,0.707106781186547,0.696494825875443,0.703402395659911,0.70343246140311
12.8,119,0.707097464771485,0.7007994430063,0.707106781186547,0.697131695725415,0.703409070519871,0.70343246140311
12.9,120,0.707098485464826,0.701113318097104,0.707106781186547,0.697362240183377,0.703404203804571,0.70343246140311
13,121,0.707099394333984,0.701411644946418,0.707106781186547,0.697713765794212,0.703366271075903,0.70343246140311
13.1,122,0.70710020362977,0.701695186767285,0.707106781186547,0.697587823922177,0.703383397251852,0.70343246140311
13.2,123,0.707100924260934,0.701964669998551,0.707106781186547,0.698057100698116,0.703393989255509,0.70343246140311
13.3,124,0.70710156594117,0.702220786008047,0.707106781186547,0.6981139458222,0.703385804893428,0.70343246140311
13.4,125,0.707102137320026,0.702464192723886,0.707106781186547,0.698127411381999,0.703433116847229,0.70343246140311
13.5,126,0.707102646099474,0.702695516196153,0.707106781186547,0.698119910477875,0.703425405799268,0.70343246140311
13.6,127,0.70710309913771,0.702915352091318,0.707106781186547,0.698239817300111,0.703438680685546,0.70343246140311
13.7,128,0.70710350254159,0.703124267121653,0.707106781186547,0.698571283664708,0.703449464671923,0.70343246140311
13.8,129,0.707103861748934,0.703322800411962,0.707106781186547,0.698840214350793,0.703454348332109,0.70343246140311
13.9,130,0.707104181601822,0.703511464805889,0.707106781186547,0.698830300058871,0.703446476929416,0.70343246140311
14,131,0.707104466411856,0.703690748114066,0.707106781186547,0.698901695246283,0.703456273632084,0.70343246140311
14.1,132,0.707104720018274,0.703861114306283,0.707106781186547,0.699065499122008,0.703434149905695,0.70343246140311
14.2,133,0.707104945839701,0.704023004649872,0.707106781186547,0.699407509328709,0.703444982470572,0.70343246140311
14.3,134,0.707105146920226,0.704176838796412,0.707106781186547,0.69968322447433,0.703456620700488,0.70343246140311
14.4,135,0.707105325970437,0.704323015818827,0.707106781186547,0.699767855395917,0.703452785686968,0.70343246140311
14.5,136,0.707105485403955,0.704461915200902,0.707106781186547,0.699882572465539,0.703454716880308,0.70343246140311
14.6,137,0.70710562736997,0.704593897781169,0.707106781186547,0.700216962708231,0.703456296815172,0.70343246140311
14.7,138,0.707105753782211,0.704719306653073,0.707106781186547,0.700326701458977,0.703466802419031,0.70343246140311
14.8,139,0.707105866344739,0.704838468023267,0.707106781186547,0.700512394821726,0.703459914932711,0.70343246140311
14.9,140,0.707105966574924,0.704951692029812,0.707106781186547,0.700632217877816,0.703464898484922,0.703432461403111
15,141,0.707106055823892,0.705059273522027,0.707106781186547,0.700630071104745,0.703462489500747,0.70343246140311
15.1,142,0.707106135294741,0.705161492803645,0.707106781186547,0.700807819107394,0.703474976175849,0.70343246140311
15.2,143,0.707106206058761,0.705258616340886,0.707106781186547,0.700829887472761,0.703465654820478,0.70343246140311
15.3,144,0.70710626906987,0.705350897437001,0.707106781186547,0.700815886270447,0.703467822473586,0.70343246140311
15.4,145,0.707106325177476,0.705438576874787,0.707106781186547,0.700824195253927,0.703457618124812,0.70343246140311
15.5,146,0.707106375137926,0.70552188352849,0.707106781186547,0.700959658371799,0.70345226785222,0.70343246140311
15.6,147,0.707106419624702,0.705601034946502,0.707106781186547,0.701223364405487,0.703446264335811,0.70343246140311
15.7,148,0.7071064592375,0.705676237906153,0.707106781186547,0.7012410430068,0.703442255370913,0.70343246140311
15.8,149,0.707106494510313,0.7057476889419,0.707106781186547,0.70141725329153,0.703441327650726,0.70343246140311
15.9,150,0.707106525918631,0.705815574848104,0.707106781186547,0.70161809756056,0.703437151473406,0.70343246140311


==> fig_data/bayes_amp_iai.csv <==
"iter","iter_norm","se_full","se_robin","se_rand","amp_full","amp_robin","amp_rand"
0,0,0.0882593917514146,0.0882593917514146,0.0882593917514146,0.0882593917514146,0.0882593917514146,0.0882593917514146
1,1,0.123865982447026,0.123865982447026,0.123865982447026,0.121232904093269,0.122565500878001,0.125871000540378
2,1.1,0.172593851951966,0.129566072796747,0.129566072796747,0.168233942401345,0.127714259570956,0.127568990376579
3,1.2,0.237349464208058,0.136028122171667,0.13549609389318,0.232785612569579,0.134463181679144,0.135047070098108
4,1.3,0.319137433687835,0.143320874434847,0.141660994052234,0.318332506636578,0.145087318504232,0.13989967851203
5,1.4,0.414439893328166,0.151513929422694,0.148065254540701,0.409795538736848,0.15185902477845,0.147822905046892
6,1.5,0.513555846764496,0.160677163511436,0.154712809845517,0.504409344217948,0.161565655278351,0.155368704291436
7,1.6,0.603175482373417,0.170880112368799,0.161606964290905,0.591629058811798,0.173405382313392,0.165525807305075
8,1.7,0.673047652711627,0.18219128066059,0.168750305959388,0.668923900823705,0.187638669553637,0.171089432525735
9,1.8,0.72069609255761,0.194677336893705,0.176144619130317,0.719095406206171,0.1998833253832,0.179204429100532
10,1.9,0.749989659101616,0.208402153091391,0.183790796659551,0.751152532674248,0.211977427126215,0.185621211167849
11,2,0.766778621077041,0.223425659007114,0.191688753966223,0.76556900097439,0.230198178820521,0.195775700863813
12,2.1,0.775996858632423,0.2367713088342,0.199837346507935,0.777340066925036,0.244195157536257,0.201875331556862
13,2.2,0.780935812580649,0.250898231983655,0.208234292759605,0.78205684663118,0.261047988157059,0.214080729710494
14,2.3,0.783546736280019,0.265779432915623,0.216876104817671,0.784130728068975,0.273407820915926,0.223327425285314
15,2.4,0.784917096165534,0.281375462707376,0.225758028797315,0.785495950809586,0.28850200617688,0.230807242648014
16,2.5,0.785633614752301,0.297633269727275,0.234873997647998,0.786452674669529,0.303997593677174,0.24075186127921
17,2.6,0.786007515047354,0.314485204394499,0.244216597750726,0.787544478906662,0.319886793026516,0.247451205003497
18,2.7,0.786202424197634,0.331848243163208,0.253777051796398,0.787765102723859,0.337380958702492,0.25829013269862
19,2.8,0.786303972540776,0.349623493006224,0.263545219420418,0.787713063371688,0.356950648015004,0.267081115416697
20,2.9,0.786356864607707,0.367696028690996,0.273509616253155,0.787606157800285,0.374845513928649,0.274416870198917
21,3,0.786384409697812,0.385935101318325,0.283657453716874,0.787676648773149,0.389564032122309,0.282780260177718
22,3.1,0.786398753507075,0.404194738365077,0.293974697782944,0.787613907480984,0.41109769550147,0.296369757266489
23,3.2,0.786406222592655,0.4225951453962,0.304446147933347,0.787553837136111,0.427786382522227,0.306333800015629
24,3.3,0.786410111802034,0.441040096423378,0.315055534848153,0.787608332860305,0.445153148405886,0.314759377047827
25,3.4,0.786412136920823,0.459431859687464,0.325785635489095,0.787614478174276,0.464465086910863,0.328635742889661
26,3.5,0.78641319139811,0.477673360468825,0.336618403620841,0.787586291340968,0.484319847752433,0.33687554759719
27,3.6,0.786413740461741,0.495670448885459,0.347535113348681,0.78757871064047,0.502072217992841,0.345811160754913
28,3.7,0.786414026357335,0.513334195352248,0.358516512874764,0.787584544872428,0.519556913354885,0.354947988862551
29,3.8,0.786414175222095,0.530583134414875,0.369542985402202,0.787587816604087,0.537518506992783,0.368336715981358
30,3.9,0.786414252735383,0.547345380591878,0.380594713958139,0.787581792193452,0.553279905798586,0.379548395868218
31,4,0.786414293096235,0.563560547566675,0.391651846867646,0.787581675733183,0.572100287386656,0.390336243158545
32,4.1,0.786414314111962,0.579181414102102,0.402694660687202,0.787582281695701,0.584672531026094,0.398616684644104
33,4.2,0.786414325054764,0.594175295585934,0.413703717590763,0.787581159069167,0.599594177944209,0.412647794775931
34,4.3,0.786414330752635,0.608502005693136,0.424660014478752,0.787580234122787,0.614613431636438,0.420090574872257
35,4.4,0.786414333719492,0.622131283414311,0.435545121432546,0.787580179419086,0.626428835376348,0.430108483865722
36,4.5,0.786414335264323,0.635042654316985,0.446341307543675,0.787580183599876,0.639200501089913,0.439213763771718
37,4.6,0.786414336068709,0.647225021727827,0.457031652586496,0.787579908910316,0.65097736939089,0.447130958016514
38,4.7,0.78641433648755,0.658676019639084,0.467600143454668,0.787579851409325,0.661142691013678,0.46019386424485
39,4.8,0.786414336705638,0.669401165330294,0.478031754726112,0.787579924554798,0.669776950929531,0.467732345246047
40,4.9,0.786414336819196,0.679412853722253,0.488312513141918,0.787579996767199,0.68052483957724,0.477816872626251
41,5,0.786414336878325,0.688729236252413,0.498429546168358,0.787579944006467,0.691761758643789,0.488723344727538
42,5.1,0.786414336909113,0.697373025187823,0.508371115148095,0.787579984164634,0.700405203790864,0.499122598550397
43,5.2,0.786414336925145,0.705370260213576,0.51812663383036,0.78757998755997,0.709515533234419,0.507926960106739
44,5.3,0.786414336933492,0.712749068719868,0.527686673297406,0.78757995291634,0.716007775046717,0.517961147806572
45,5.4,0.786414336937839,0.719540000375389,0.53704295447571,0.787579941877268,0.723402292662133,0.525481660837831
46,5.5,0.786414336940102,0.725775238617122,0.546188329537764,0.78757994901585,0.728762705827031,0.535271434856285
47,5.6,0.78641433694128,0.731487889767082,0.555116753567839,0.787579941771418,0.735744451945956,0.544798218969981
48,5.7,0.786414336941894,0.736711362144822,0.563823247888544,0.787579933923133,0.741114152017311,0.551354080119099
49,5.8,0.786414336942214,0.741478838083792,0.572303856430372,0.787579933961632,0.744884819129247,0.559469710933417
50,5.9,0.78641433694238,0.745822839699096,0.580555596480428,0.787579932572488,0.748005200575,0.568343900623866
51,6,0.786414336942467,0.749774886212315,0.588576405075585,0.787579931399058,0.75185395443054,0.577193616738835
52,6.1,0.786414336942512,0.753365238666612,0.59636508221573,0.787579929972726,0.758218276983686,0.584516109101348
53,6.2,0.786414336942535,0.756622726659699,0.603921231970258,0.787579931546516,0.76103714003551,0.593058181254306
54,6.3,0.786414336942547,0.759574650924683,0.611245202440718,0.787579932233591,0.762146378464697,0.601167532920078
55,6.4,0.786414336942554,0.762246757337654,0.618338025400736,0.78757993176713,0.764844684670238,0.610051069779132
56,6.5,0.786414336942557,0.764663183147689,0.625201356510636,0.787579932173705,0.767824603697615,0.616508058705241
57,6.6,0.786414336942559,0.766846442345702,0.631837416375921,0.787579932482262,0.769889082087284,0.623140489969769
58,6.7,0.78641433694256,0.768817439813585,0.638248933350424,0.787579932525623,0.771621504748527,0.62963517080182
59,6.8,0.78641433694256,0.770595509436052,0.644439088311316,0.787579932627963,0.774428156437741,0.63532220025252
60,6.9,0.78641433694256,0.772198470377516,0.650411461779768,0.787579932909072,0.776331038247319,0.641637984456125
61,7,0.78641433694256,0.773642696590489,0.65616998364015,0.7875799329652,0.776944712939985,0.648317796615317
62,7.1,0.78641433694256,0.774943195217464,0.661718885638542,0.787579932884047,0.778147334965465,0.65378887362743
63,7.2,0.78641433694256,0.776113690080768,0.667062656778037,0.787579932859242,0.779136758442812,0.659573369161329
64,7.3,0.78641433694256,0.777166706910159,0.6722060016736,0.787579932851672,0.780124533636278,0.665457298820767
65,7.4,0.78641433694256,0.778113657341816,0.677153801882638,0.787579932820732,0.780587482030055,0.670832609962259
66,7.5,0.78641433694256,0.778964918923315,0.681911080188355,0.787579932815112,0.780699048899202,0.677351101565203
67,7.6,0.78641433694256,0.779729913603688,0.686482967780785,0.787579932822005,0.781642379341825,0.682916611279151
68,7.7,0.78641433694256,0.780417183580542,0.690874674254507,0.787579932818088,0.782409602535811,0.688091160637973
69,7.8,0.78641433694256,0.781034463826825,0.695091460321619,0.787579932812237,0.782459420731463,0.693180996700878
70,7.9,0.78641433694256,0.781588750767563,0.699138613123112,0.787579932811296,0.783026350309549,0.698287292673183
71,8,0.78641433694256,0.782086366772863,0.70302142412284,0.787579932810948,0.78333776523521,0.702401599298368
72,8.1,0.78641433694256,0.782533020287526,0.70674516897883,0.787579932809329,0.783649969020546,0.706111980729632
73,8.2,0.78641433694256,0.782933861547984,0.710315090007855,0.787579932808014,0.784423153486023,0.710760506953514
74,8.3,0.78641433694256,0.783293533949815,0.713736380524718,0.787579932807406,0.784685967620183,0.714052839182186
75,8.4,0.78641433694256,0.783616221229472,0.717014170598702,0.787579932807983,0.785182194168528,0.717920221322723
76,8.5,0.78641433694256,0.783905690716367,0.720153516572022,0.787579932808628,0.786170983531293,0.721581350049565
77,8.6,0.78641433694256,0.784165333006066,0.723159389353297,0.787579932808621,0.786813814941926,0.724705338716971
78,8.7,0.78641433694256,0.784398198236411,0.726036666031636,0.787579932808554,0.786920159139928,0.727662331615202
79,8.8,0.78641433694256,0.784607029170114,0.728790122434833,0.787579932808488,0.786917810214211,0.730369027099117
80,8.9,0.78641433694256,0.784794291293019,0.731424426943073,0.787579932808496,0.7869383290528,0.732277748590299
81,9,0.78641433694256,0.784962200141409,0.733944135443779,0.787579932808481,0.787183905365758,0.734642426870193
82,9.1,0.78641433694256,0.785112746071196,0.736353687319776,0.787579932808486,0.787368457715184,0.736979162574745
83,9.2,0.78641433694256,0.785247716677795,0.738657402369575,0.787579932808499,0.788022694652478,0.739252469708817
84,9.3,0.78641433694256,0.785368717068496,0.740859478565237,0.787579932808481,0.787898968423825,0.741297464848832
85,9.4,0.78641433694256,0.785477188179313,0.742963990559816,0.787579932808484,0.787744527693295,0.743627672138643
86,9.5,0.78641433694256,0.785574423315674,0.744974888862806,0.787579932808484,0.787827181979569,0.746141049581555
87,9.6,0.78641433694256,0.78566158308066,0.746895999608214,0.787579932808484,0.787911231588618,0.747592195402317
88,9.7,0.78641433694256,0.785739708835196,0.748731024845808,0.787579932808481,0.787762347864567,0.749497571042398
89,9.8,0.78641433694256,0.78580973482483,0.750483543291829,0.787579932808482,0.787768986085998,0.750508002178633
90,9.9,0.78641433694256,0.785872499097737,0.752157011480784,0.787579932808486,0.787830374336551,0.752403066816484
91,10,0.78641433694256,0.785928753328971,0.753754765265075,0.78757993280849,0.787904907379699,0.75407327244824
92,10.1,0.78641433694256,0.785979171656574,0.755280021613993,0.787579932808492,0.787934162178164,0.755457893122548
93,10.2,0.78641433694256,0.786024358626087,0.75673588066806,0.787579932808494,0.788152183009509,0.756197205905288
94,10.3,0.78641433694256,0.786064856331353,0.758125328008902,0.787579932808493,0.788026268647492,0.757640482678997
95,10.4,0.78641433694256,0.786101150831259,0.759451237108719,0.787579932808495,0.788196038503874,0.75896171756076
96,10.5,0.78641433694256,0.786133677914358,0.760716371926976,0.787579932808495,0.78819348530114,0.760388594803794
97,10.6,0.78641433694256,0.786162828276206,0.761923389625305,0.787579932808495,0.788245388891569,0.76228423786781
98,10.7,0.78641433694256,0.786188952167898,0.763074843374631,0.787579932808495,0.788274440353825,0.763116347799075
99,10.8,0.78641433694256,0.786212363568807,0.764173185231363,0.787579932808495,0.788222366393034,0.76509996418976
100,10.9,0.78641433694256,0.786233343931496,0.765220769062065,0.787579932808495,0.788359284703509,0.766027744249177
101,11,0.78641433694256,0.78625214554214,0.766219853498359,0.787579932808494,0.78843762593249,0.766609716288358
102,11.1,0.78641433694256,0.786268994535528,0.767172604906003,0.787579932808495,0.788422523588548,0.767465625691822
103,11.2,0.78641433694256,0.786284093599853,0.768081100353981,0.787579932808495,0.788517295324288,0.768781967133208
104,11.3,0.78641433694256,0.786297624402944,0.768947330571295,0.787579932808495,0.788549648248093,0.769937140088491
105,11.4,0.78641433694256,0.786309749768417,0.769773202880685,0.787579932808495,0.788456711626181,0.770338901761574
106,11.5,0.78641433694256,0.786320615627318,0.770560544100021,0.787579932808495,0.788555795429386,0.770729077731866
107,11.6,0.78641433694256,0.786330352768248,0.771311103403394,0.787579932808495,0.788662480756912,0.771490207433755
108,11.7,0.78641433694256,0.786339078406656,0.772026555135129,0.787579932808495,0.788797841718749,0.772581431900849
109,11.8,0.78641433694256,0.786346897591863,0.772708501571004,0.787579932808494,0.788955027144836,0.773603093315469
110,11.9,0.78641433694256,0.786353904468538,0.773358475621923,0.787579932808495,0.788906400102151,0.774610010703612
111,12,0.78641433694256,0.786360183407626,0.77397794347614,0.787579932808494,0.788954340209874,0.775718315856831
112,12.1,0.78641433694256,0.786365810020185,0.774568307176892,0.787579932808495,0.789038795237803,0.775764023274923
113,12.2,0.78641433694256,0.786370852066221,0.775130907132985,0.787579932808495,0.78900591958082,0.776651527753724
114,12.3,0.78641433694256,0.786375370269373,0.775667024560468,0.787579932808495,0.788983711696828,0.776760639209729
115,12.4,0.78641433694256,0.786379419047158,0.776177883854088,0.787579932808495,0.789035565880677,0.77738876173049
116,12.5,0.78641433694256,0.786383047165524,0.776664654887649,0.787579932808495,0.789142356365865,0.77779590012725
117,12.6,0.78641433694256,0.786386298325522,0.777128455242861,0.787579932808494,0.789154150356813,0.777596134454502
118,12.7,0.78641433694256,0.786389211689133,0.777570352366577,0.787579932808494,0.789179228959629,0.777702158407539
119,12.8,0.78641433694256,0.786391822350546,0.777991365656676,0.787579932808494,0.78912979148068,0.778102586246633
120,12.9,0.78641433694256,0.786394161758542,0.778392468477091,0.787579932808495,0.789164746112389,0.778547688356437
121,13,0.78641433694256,0.786396258095046,0.778774590102724,0.787579932808495,0.789145572933573,0.778813255989212
122,13.1,0.78641433694256,0.786398136614388,0.779138617595218,0.787579932808495,0.789142547027373,0.779253103673228
123,13.2,0.78641433694256,0.786399819947356,0.779485397610677,0.787579932808495,0.789110813685414,0.779506557422625
124,13.3,0.78641433694256,0.786401328373686,0.779815738140615,0.787579932808495,0.789112328226057,0.779837236949963
125,13.4,0.78641433694256,0.786402680066253,0.78013041018752,0.787579932808494,0.789100786242413,0.780221894454858
126,13.5,0.78641433694256,0.786403891309921,0.780430149376492,0.787579932808495,0.789143665523483,0.78013958897494
127,13.6,0.78641433694256,0.786404976697656,0.780715657504544,0.787579932808495,0.789118258033204,0.780812291279451
128,13.7,0.78641433694256,0.786405949306283,0.780987604029167,0.787579932808494,0.789086690678743,0.781207893374327
129,13.8,0.78641433694256,0.786406820853984,0.781246627497826,0.787579932808495,0.789078075150085,0.781580612455997
130,13.9,0.78641433694256,0.786407601841442,0.781493336920113,0.787579932808495,0.789067086058141,0.781749810390042
131,14,0.78641433694256,0.786408301678322,0.781728313084237,0.787579932808495,0.789046602199354,0.781814162405791
132,14.1,0.78641433694256,0.786408928796622,0.781952109819635,0.787579932808494,0.78903529052518,0.781943713969113
133,14.2,0.78641433694256,0.78640949075224,0.782165255207393,0.787579932808495,0.789039196029154,0.78247044047353
134,14.3,0.78641433694256,0.786409994315997,0.782368252740237,0.787579932808495,0.789033733685096,0.783161697190824
135,14.4,0.78641433694256,0.786410445555207,0.78256158243381,0.787579932808494,0.789040398493215,0.783571891411912
136,14.5,0.78641433694256,0.786410849906761,0.782745701890914,0.787579932808494,0.789025621829625,0.78396321023788
137,14.6,0.78641433694256,0.786411212242638,0.782921047320417,0.787579932808494,0.789029423268531,0.784186135473983
138,14.7,0.78641433694256,0.786411536928588,0.783088034512464,0.787579932808495,0.789034306083567,0.784653556246446
139,14.8,0.78641433694256,0.786411827876739,0.783247059771609,0.787579932808495,0.78903120173005,0.784682360872174
140,14.9,0.78641433694256,0.786412088592722,0.783398500809455,0.787579932808495,0.789017105663492,0.784866042113536
141,15,0.78641433694256,0.786412322217912,0.783542717598353,0.787579932808494,0.789020500020231,0.785206795962543
142,15.1,0.78641433694256,0.786412531567273,0.783680053187663,0.787579932808494,0.789014227280683,0.785462856296207
143,15.2,0.78641433694256,0.786412719163275,0.783810834484064,0.787579932808494,0.789006381143623,0.7856232749987
144,15.3,0.78641433694256,0.786412887266282,0.783935372997317,0.787579932808494,0.789000797015246,0.785865702324919
145,15.4,0.78641433694256,0.786413037901792,0.784053965552896,0.787579932808495,0.789015193558646,0.785994457631789
146,15.5,0.78641433694256,0.786413172884834,0.784166894972821,0.787579932808495,0.789018720696876,0.786095111088137
147,15.6,0.78641433694256,0.786413293841844,0.784274430725999,0.787579932808495,0.78901573942286,0.786426457056695
148,15.7,0.78641433694256,0.786413402230255,0.784376829549333,0.787579932808495,0.789017473908637,0.7863746547849
149,15.8,0.78641433694256,0.786413499356062,0.784474336040828,0.787579932808495,0.789022748626332,0.786490395854016
150,15.9,0.78641433694256,0.786413586389555,0.784567183225865,0.787579932808494,0.78901313046829,0.786782925310785

